Medication Regimen Extraction From Medical Conversations

Extracting relevant information from medical conversations and providing it to doctors and patients might help in addressing doctor burnout and patient forgetfulness. In this paper, we focus on extracting the Medication Regimen (dosage and frequency for medications) discussed in a medical conversation. We frame the problem as a Question Answering (QA) task and perform comparative analysis over: a QA approach, a new combined QA and Information Extraction approach, and other baselines. We use a small corpus of 6,692 annotated doctor-patient conversations for the task. Clinical conversation corpora are costly to create, difficult to handle (because of data privacy concerns), and thus scarce. We address this data scarcity challenge through data augmentation methods, using publicly available embeddings and pretrain part of the network on a related task (summarization) to improve the model's performance. Compared to the baseline, our best-performing models improve the dosage and frequency extractions' ROUGE-1 F1 scores from 54.28 and 37.13 to 89.57 and 45.94, respectively. Using our best-performing model, we present the first fully automated system that can extract Medication Regimen tags from spontaneous doctor-patient conversations with about $\approx$71% accuracy.

==> history.txt <==
Version history for the SVMono LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.04.01  svmono.cls    2.0   initial release

28.05.01  history.txt         introducing this file

28.05.01  svmono.cls    2.1   fixed wrong french \proofname, fixed bad
                              start of TOC (\l@chapter)

22.08.01  svmono.cls    2.2   fixed math indentation when using [fleqn]

22.08.01  svmono.cls    2.3   TOC lines ragged right and without hyphenation

23.08.01  svmono.cls    2.4   introduced own abstract environment

23.08.01  svmono.cls    2.5   \backmatter always starts new recto page

28.08.01  svmono.cls    2.6   saves token space
                              (no more: 0 pt plus 1pt minus 1pt)

19.09.01  svmono.cls    2.7   introduced \processchapstarthook for
                              chapter "motto" and the like

24.09.01  svmono.cls    2.8   hanging chapter or section heading with
                              class option [sechang]

17.12.01  svmono.cls    2.9   removed bug that prevented \listoftables,
                              found by Dr. Karsten Urban, RWTH Aachen,
                              theorem name and its number can be permuted
                              by using \normalthmheadings vs. \reversethmheadings

20.12.01  svmono.cls    2.10  fixed changeable indentation of itemize environment

26.02.02  svmono.cls    2.11  move \set@numbering to \AtEndOfClass to allow
                              for flexible numbering of floats and equations

19.03.02  svmono.cls    2.12  an extra dimen (\spthmsep) is used for the gap
                              between the label of a "SP-Theorem", enhance the
                              "theopargself" environment with a "*" version to
                              get *FULL* control over \spnewtheorems, \subfigures
                              provides for a correct \label that refers to the
                              whole current figure

21.03.02  svmono.cls    2.13  fixed changeable indentation of itemize environment

16.05.02  svmono.cls    3.0   first release of "the global class",
                              enabled usage of so called .clo (class option) files

16.05.02  svmonohd.clo  1.0   initial release of the monohd class option, to revive
                              the "pre global" layout for HD monographs

05.08.02  svmono.cls    3.1   improved handling of class options

08.10.02  svmono.cls    3.2   corrected \vec command for bold vectors, bug reported
                              by Michael Beer, Univ. Freiburg

08.10.02 svmonophys.clo 1.0   initial release of the monophys class option,
                              to foster the diversity of layouts

11.11.02  svmono.cls    3.3   corrected Springer branches on title page

19.11.02  svmono.cls    3.4   new option "vecarrow" to preserve the original \vec
                              command; revived the defective "footinfo" option

23.01.03  svmono.cls    3.5   remove spurious spaces from language section to allow
                              for correctly spaced headings with "babel";
                              fixed "l@chapter" to honor \addtocmark

14.04.03  svmono.cls    3.6   remove multiple info about language switch
                              caused by [german] option of "babel", bug reported
                              by Rüdiger Wapler, Universität Tübingen

15.04.03  svmono.cls    3.7   corrected French translation of \bibname

23.07.03  svmono.cls    3.8   changed German Index to Sachverzeichnis

23.07.03  svmono.cls    3.9   ordinal numbers of headings made more flexible

20.11.03  svmono.cls    4.0   new problems-solutions
                              environments (counted chapterwise)
                              for usage in extra section(s) or
                              chapters of e.g. textbooks

07.04.04  svmono.cls    4.1   made headlines more flexible using \runheadstyle

16.04.04  svmono.cls    4.2   fixed footinfo option

17.05.04  svmono.cls    4.3   fix for babel option "ngerman", normal dot
                              leaders for TOC entries of type "chapter"

13.10.04  svmono.cls    4.4   fixed footnote layout when using footmisc package

12.11.04  svmono.cls    4.5   corrected french spelling, grâce à Jean-Pierre
                              Francoise, Laboratoire Jacques-Louis Lions,
                              Université Pierre et Marie Curie, Jussieu

07.12.04  svmono.cls    4.6   math material unboldened in \chapstarthook,
                              bug reported by Richard Belshoff, SMSU,
                              Springfield, Missouri

11.02.05  svmono.cls    4.7   new environment "partbacktext" to place text
                              on a part's (otherwise empty) back side

15.03.05  svmono.cls    4.8   fixed \sidecaption; it was broken when used
                              along with hyperref package

20.06.05  svmono.cls    4.9   revive running heads for float pages at
                              chapter ends - experimental

19.07.05  svmono.cls    4.10  trying harder to revive running heads for float
                              pages at chapter ends - still experimental

23.09.05  svmono.cls    4.11  fix for babel option "french"

12.01.06  svmono.cls    4.12  removed Springer branches from titlepage

24.01.06  svmono.cls    4.13  corrected position of pagenumbers in TOC,
                              bug report and patch by Joachim Schrod

11.05.06  svmono.cls    4.14  changed internal structure of TOC entry for
                              \part to prevent bookmark errors with pdftex,
                              bug reported by Bernhard Kleine

03.08.06  svmono.cls    4.15  new command \Preface: \preface with TOC entry,
                              suggested by Deborah Doherty, Springer Norwell

01.09.06  svmono.cls    4.16  allow hyphenation in \chapstarthook

31.10.06  svmono.cls    4.17  fix for various babel dialects in english
                              by Ben Liblit, university of Wisconsin, Madison

29.06.07  svmono.cls    5.4   first release of the SVMono class
                              with new global Springer layout "T1"

18.12.09  svmono.cls    5.5   fixed LaTeX error of undefined "\thesubequation"
                              when using option "nochapnum", error reported
                              by Yoram Burak, Harvard University

25.06.18  svmono.cls    5.6   defined special elements for Sophie.


==> readme.txt <==
This directory holds the 8 components of the SVMono tool package:

(1) a subdirectory "styles" with
- the Springer document class "svmono.cls",
- the Springer MakeIndex style file "svind.ist"
- the Springer BibTeX styles "spbasic.bst", "spmpsci.bst", "spphys.bst"

(2) a subdirectory "templates" with
- the sample root file "book.tex",
- the sample text files
  - "dedication.tex" (dedication),
  - "foreword.tex" (foreword),
  - "preface.tex" (preface),
  - "acknowledgement.tex" (acknowledgements),
  - "acronym.tex" (list of acronyms),
  - "part.tex" (part title),
  - "chapter.tex" (chapter),
  - "appendix.tex" (appendix),
  - "glossary.tex" (glossary),
  - "solutions.tex" (solutions chapter),
  - "references.tex" (references),
  - "figure.eps" (sample figure),
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi file; rename the template files as
you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "svmono" package (2 pages)

(4) the pdf file "instruction.pdf" with style and
coding instructions specific to -- Monographs --

Tip: Follow these instructions to set up your files,
to type in your text and to obtain a consistent formal style;
use these pages as checklists before you submit
your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVMono document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or
enhance the default settings of the SVMono document
class and/or the templates.

(6) the pdf file "example.pdf"

(7) a subdirectory "deutsch" with
- instructions for writing german texts

(8) a file "history.txt" with version history

(9) .\spmpsci.bst 
    .\spbasic.bst

      -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)
							  
(10) .\spbasic.bst

      -   et~al." - end dot inserted based on feedback							  

(11) Special elements 
     .\author\book.tex
     .\author\book.pdf
     .\author\svmono.cls (V5.6)
     
     -- Trailer Head
     -- Questions
     -- Important
     -- Attention 
     -- Program Code
     -- Tips
     -- Overview
     -- Background Information
     -- Legal Text 


